Accurate simulations of planar topological codes cannot use cyclic boundaries

Cyclic boundaries are used in many branches of physics and mathematics, typically to assist the approximation of a large space. We show that when determining the performance of planar, fault-tolerant, topological quantum error correction, using cyclic boundaries leads to a significant underestimate of the logical error rate. We present cyclic and non-cyclic surface code simulations exhibiting this discrepancy, and analytic formulae precisely reproducing the observed behavior in the limit of low physical error. These asymptotic formulae are then used to prove that the underestimate is exponentially large in the code distance d at any fixed physical error rate p below the threshold error rate p_th.

==> cyclic.txt <==
[
 [(4, 5, 12), (4, 5, 10), 0.1760737],
 [(4, 5, 12), (4, 3, 10), 0.0213468],
 [(4, 5, 12), (2, 5, 10), 0.0427301],
 [(4, 5, 12), (2, 1, 10), 0.0213468],
 [(4, 3, 12), (4, 5, 12), 0.1922704],
 [(4, 3, 12), (4, 3, 10), 0.1760737],
 [(4, 3, 12), (4, 1, 10), 0.0213468],
 [(4, 3, 12), (2, 5, 10), 0.0213468],
 [(4, 3, 12), (2, 3, 10), 0.0427301],
 [(4, 1, 12), (4, 5, 12), 0.1922704],
 [(4, 1, 12), (4, 5, 10), 0.0213468],
 [(4, 1, 12), (4, 3, 12), 0.1922704],
 [(4, 1, 12), (4, 1, 10), 0.1760737],
 [(4, 1, 12), (2, 3, 10), 0.0213468],
 [(4, 1, 12), (2, 1, 10), 0.0427301],
 [(2, 5, 12), (4, 5, 12), 0.1281117],
 [(2, 5, 12), (2, 5, 10), 0.1760737],
 [(2, 5, 12), (2, 3, 10), 0.0213468],
 [(2, 5, 12), (0, 5, 10), 0.0427301],
 [(2, 5, 12), (0, 1, 10), 0.0213468],
 [(2, 3, 12), (4, 3, 12), 0.1281117],
 [(2, 3, 12), (2, 5, 12), 0.1922704],
 [(2, 3, 12), (2, 3, 10), 0.1760737],
 [(2, 3, 12), (2, 1, 10), 0.0213468],
 [(2, 3, 12), (0, 5, 10), 0.0213468],
 [(2, 3, 12), (0, 3, 10), 0.0427301],
 [(2, 1, 12), (4, 1, 12), 0.1281117],
 [(2, 1, 12), (2, 5, 12), 0.1922704],
 [(2, 1, 12), (2, 5, 10), 0.0213468],
 [(2, 1, 12), (2, 3, 12), 0.1922704],
 [(2, 1, 12), (2, 1, 10), 0.1760737],
 [(2, 1, 12), (0, 3, 10), 0.0213468],
 [(2, 1, 12), (0, 1, 10), 0.0427301],
 [(0, 5, 12), (4, 5, 12), 0.1281117],
 [(0, 5, 12), (4, 5, 10), 0.0427301],
 [(0, 5, 12), (4, 1, 10), 0.0213468],
 [(0, 5, 12), (2, 5, 12), 0.1281117],
 [(0, 5, 12), (0, 5, 10), 0.1760737],
 [(0, 5, 12), (0, 3, 10), 0.0213468],
 [(0, 3, 12), (4, 5, 10), 0.0213468],
 [(0, 3, 12), (4, 3, 12), 0.1281117],
 [(0, 3, 12), (4, 3, 10), 0.0427301],
 [(0, 3, 12), (2, 3, 12), 0.1281117],
 [(0, 3, 12), (0, 5, 12), 0.1922704],
 [(0, 3, 12), (0, 3, 10), 0.1760737],
 [(0, 3, 12), (0, 1, 10), 0.0213468],
 [(0, 1, 12), (4, 3, 10), 0.0213468],
 [(0, 1, 12), (4, 1, 12), 0.1281117],
 [(0, 1, 12), (4, 1, 10), 0.0427301],
 [(0, 1, 12), (2, 1, 12), 0.1281117],
 [(0, 1, 12), (0, 5, 12), 0.1922704],
 [(0, 1, 12), (0, 5, 10), 0.0213468],
 [(0, 1, 12), (0, 3, 12), 0.1922704],
 [(0, 1, 12), (0, 1, 10), 0.1760737],
 [(4, 5, 10), (4, 5, 8), 0.1760737],
 [(4, 5, 10), (4, 3, 8), 0.0213468],
 [(4, 5, 10), (2, 5, 8), 0.0427301],
 [(4, 5, 10), (2, 1, 8), 0.0213468],
 [(4, 3, 10), (4, 5, 10), 0.1922704],
 [(4, 3, 10), (4, 3, 8), 0.1760737],
 [(4, 3, 10), (4, 1, 8), 0.0213468],
 [(4, 3, 10), (2, 5, 8), 0.0213468],
 [(4, 3, 10), (2, 3, 8), 0.0427301],
 [(4, 1, 10), (4, 5, 10), 0.1922704],
 [(4, 1, 10), (4, 5, 8), 0.0213468],
 [(4, 1, 10), (4, 3, 10), 0.1922704],
 [(4, 1, 10), (4, 1, 8), 0.1760737],
 [(4, 1, 10), (2, 3, 8), 0.0213468],
 [(4, 1, 10), (2, 1, 8), 0.0427301],
 [(2, 5, 10), (4, 5, 10), 0.1281117],
 [(2, 5, 10), (2, 5, 8), 0.1760737],
 [(2, 5, 10), (2, 3, 8), 0.0213468],
 [(2, 5, 10), (0, 5, 8), 0.0427301],
 [(2, 5, 10), (0, 1, 8), 0.0213468],
 [(2, 3, 10), (4, 3, 10), 0.1281117],
 [(2, 3, 10), (2, 5, 10), 0.1922704],
 [(2, 3, 10), (2, 3, 8), 0.1760737],
 [(2, 3, 10), (2, 1, 8), 0.0213468],
 [(2, 3, 10), (0, 5, 8), 0.0213468],
 [(2, 3, 10), (0, 3, 8), 0.0427301],
 [(2, 1, 10), (4, 1, 10), 0.1281117],
 [(2, 1, 10), (2, 5, 10), 0.1922704],
 [(2, 1, 10), (2, 5, 8), 0.0213468],
 [(2, 1, 10), (2, 3, 10), 0.1922704],
 [(2, 1, 10), (2, 1, 8), 0.1760737],
 [(2, 1, 10), (0, 3, 8), 0.0213468],
 [(2, 1, 10), (0, 1, 8), 0.0427301],
 [(0, 5, 10), (4, 5, 10), 0.1281117],
 [(0, 5, 10), (4, 5, 8), 0.0427301],
 [(0, 5, 10), (4, 1, 8), 0.0213468],
 [(0, 5, 10), (2, 5, 10), 0.1281117],
 [(0, 5, 10), (0, 5, 8), 0.1760737],
 [(0, 5, 10), (0, 3, 8), 0.0213468],
 [(0, 3, 10), (4, 5, 8), 0.0213468],
 [(0, 3, 10), (4, 3, 10), 0.1281117],
 [(0, 3, 10), (4, 3, 8), 0.0427301],
 [(0, 3, 10), (2, 3, 10), 0.1281117],
 [(0, 3, 10), (0, 5, 10), 0.1922704],
 [(0, 3, 10), (0, 3, 8), 0.1760737],
 [(0, 3, 10), (0, 1, 8), 0.0213468],
 [(0, 1, 10), (4, 3, 8), 0.0213468],
 [(0, 1, 10), (4, 1, 10), 0.1281117],
 [(0, 1, 10), (4, 1, 8), 0.0427301],
 [(0, 1, 10), (2, 1, 10), 0.1281117],
 [(0, 1, 10), (0, 5, 10), 0.1922704],
 [(0, 1, 10), (0, 5, 8), 0.0213468],
 [(0, 1, 10), (0, 3, 10), 0.1922704],
 [(0, 1, 10), (0, 1, 8), 0.1760737],
 [(4, 5, 8), (4, 5, 6), 0.1760737],
 [(4, 5, 8), (4, 3, 6), 0.0213468],
 [(4, 5, 8), (2, 5, 6), 0.0427301],
 [(4, 5, 8), (2, 1, 6), 0.0213468],
 [(4, 3, 8), (4, 5, 8), 0.1922704],
 [(4, 3, 8), (4, 3, 6), 0.1760737],
 [(4, 3, 8), (4, 1, 6), 0.0213468],
 [(4, 3, 8), (2, 5, 6), 0.0213468],
 [(4, 3, 8), (2, 3, 6), 0.0427301],
 [(4, 1, 8), (4, 5, 8), 0.1922704],
 [(4, 1, 8), (4, 5, 6), 0.0213468],
 [(4, 1, 8), (4, 3, 8), 0.1922704],
 [(4, 1, 8), (4, 1, 6), 0.1760737],
 [(4, 1, 8), (2, 3, 6), 0.0213468],
 [(4, 1, 8), (2, 1, 6), 0.0427301],
 [(2, 5, 8), (4, 5, 8), 0.1281117],
 [(2, 5, 8), (2, 5, 6), 0.1760737],
 [(2, 5, 8), (2, 3, 6), 0.0213468],
 [(2, 5, 8), (0, 5, 6), 0.0427301],
 [(2, 5, 8), (0, 1, 6), 0.0213468],
 [(2, 3, 8), (4, 3, 8), 0.1281117],
 [(2, 3, 8), (2, 5, 8), 0.1922704],
 [(2, 3, 8), (2, 3, 6), 0.1760737],
 [(2, 3, 8), (2, 1, 6), 0.0213468],
 [(2, 3, 8), (0, 5, 6), 0.0213468],
 [(2, 3, 8), (0, 3, 6), 0.0427301],
 [(2, 1, 8), (4, 1, 8), 0.1281117],
 [(2, 1, 8), (2, 5, 8), 0.1922704],
 [(2, 1, 8), (2, 5, 6), 0.0213468],
 [(2, 1, 8), (2, 3, 8), 0.1922704],
 [(2, 1, 8), (2, 1, 6), 0.1760737],
 [(2, 1, 8), (0, 3, 6), 0.0213468],
 [(2, 1, 8), (0, 1, 6), 0.0427301],
 [(0, 5, 8), (4, 5, 8), 0.1281117],
 [(0, 5, 8), (4, 5, 6), 0.0427301],
 [(0, 5, 8), (4, 1, 6), 0.0213468],
 [(0, 5, 8), (2, 5, 8), 0.1281117],
 [(0, 5, 8), (0, 5, 6), 0.1760737],
 [(0, 5, 8), (0, 3, 6), 0.0213468],
 [(0, 3, 8), (4, 5, 6), 0.0213468],
 [(0, 3, 8), (4, 3, 8), 0.1281117],
 [(0, 3, 8), (4, 3, 6), 0.0427301],
 [(0, 3, 8), (2, 3, 8), 0.1281117],
 [(0, 3, 8), (0, 5, 8), 0.1922704],
 [(0, 3, 8), (0, 3, 6), 0.1760737],
 [(0, 3, 8), (0, 1, 6), 0.0213468],
 [(0, 1, 8), (4, 3, 6), 0.0213468],
 [(0, 1, 8), (4, 1, 8), 0.1281117],
 [(0, 1, 8), (4, 1, 6), 0.0427301],
 [(0, 1, 8), (2, 1, 8), 0.1281117],
 [(0, 1, 8), (0, 5, 8), 0.1922704],
 [(0, 1, 8), (0, 5, 6), 0.0213468],
 [(0, 1, 8), (0, 3, 8), 0.1922704],
 [(0, 1, 8), (0, 1, 6), 0.1760737],
 [(4, 5, 6), (4, 5, 4), 0.1760737],
 [(4, 5, 6), (4, 3, 4), 0.0213468],
 [(4, 5, 6), (2, 5, 4), 0.0427301],
 [(4, 5, 6), (2, 1, 4), 0.0213468],
 [(4, 3, 6), (4, 5, 6), 0.1922704],
 [(4, 3, 6), (4, 3, 4), 0.1760737],
 [(4, 3, 6), (4, 1, 4), 0.0213468],
 [(4, 3, 6), (2, 5, 4), 0.0213468],
 [(4, 3, 6), (2, 3, 4), 0.0427301],
 [(4, 1, 6), (4, 5, 6), 0.1922704],
 [(4, 1, 6), (4, 5, 4), 0.0213468],
 [(4, 1, 6), (4, 3, 6), 0.1922704], *
 [(4, 1, 6), (4, 1, 4), 0.1760737],
 [(4, 1, 6), (2, 3, 4), 0.0213468],
 [(4, 1, 6), (2, 1, 4), 0.0427301],
 [(2, 5, 6), (4, 5, 6), 0.1281117],
 [(2, 5, 6), (2, 5, 4), 0.1760737],
 [(2, 5, 6), (2, 3, 4), 0.0213468],
 [(2, 5, 6), (0, 5, 4), 0.0427301],
 [(2, 5, 6), (0, 1, 4), 0.0213468],
 [(2, 3, 6), (4, 3, 6), 0.1281117],
 [(2, 3, 6), (2, 5, 6), 0.1922704],
 [(2, 3, 6), (2, 3, 4), 0.1760737],
 [(2, 3, 6), (2, 1, 4), 0.0213468],
 [(2, 3, 6), (0, 5, 4), 0.0213468],
 [(2, 3, 6), (0, 3, 4), 0.0427301],
 [(2, 1, 6), (4, 1, 6), 0.1281117],
 [(2, 1, 6), (2, 5, 6), 0.1922704],
 [(2, 1, 6), (2, 5, 4), 0.0213468],
 [(2, 1, 6), (2, 3, 6), 0.1922704],
 [(2, 1, 6), (2, 1, 4), 0.1760737],
 [(2, 1, 6), (0, 3, 4), 0.0213468],
 [(2, 1, 6), (0, 1, 4), 0.0427301],
 [(0, 5, 6), (4, 5, 6), 0.1281117],
 [(0, 5, 6), (4, 5, 4), 0.0427301],
 [(0, 5, 6), (4, 1, 4), 0.0213468],
 [(0, 5, 6), (2, 5, 6), 0.1281117],
 [(0, 5, 6), (0, 5, 4), 0.1760737],
 [(0, 5, 6), (0, 3, 4), 0.0213468],
 [(0, 3, 6), (4, 5, 4), 0.0213468],
 [(0, 3, 6), (4, 3, 6), 0.1281117],
 [(0, 3, 6), (4, 3, 4), 0.0427301],
 [(0, 3, 6), (2, 3, 6), 0.1281117],
 [(0, 3, 6), (0, 5, 6), 0.1922704],
 [(0, 3, 6), (0, 3, 4), 0.1760737],
 [(0, 3, 6), (0, 1, 4), 0.0213468],
 [(0, 1, 6), (4, 3, 4), 0.0213468],
 [(0, 1, 6), (4, 1, 6), 0.1281117],
 [(0, 1, 6), (4, 1, 4), 0.0427301],
 [(0, 1, 6), (2, 1, 6), 0.1281117],
 [(0, 1, 6), (0, 5, 6), 0.1922704],
 [(0, 1, 6), (0, 5, 4), 0.0213468],
 [(0, 1, 6), (0, 3, 6), 0.1922704],
 [(0, 1, 6), (0, 1, 4), 0.1760737],
 [(4, 5, 4), (4, 5, 2), 0.1760737],
 [(4, 5, 4), (4, 3, 2), 0.0213468],
 [(4, 5, 4), (2, 5, 2), 0.0427301],
 [(4, 5, 4), (2, 1, 2), 0.0213468],
 [(4, 3, 4), (4, 5, 4), 0.1922704],
 [(4, 3, 4), (4, 3, 2), 0.1760737],
 [(4, 3, 4), (4, 1, 2), 0.0213468],
 [(4, 3, 4), (2, 5, 2), 0.0213468],
 [(4, 3, 4), (2, 3, 2), 0.0427301],
 [(4, 1, 4), (4, 5, 4), 0.1922704],
 [(4, 1, 4), (4, 5, 2), 0.0213468],
 [(4, 1, 4), (4, 3, 4), 0.1922704],
 [(4, 1, 4), (4, 1, 2), 0.1760737],
 [(4, 1, 4), (2, 3, 2), 0.0213468],
 [(4, 1, 4), (2, 1, 2), 0.0427301],
 [(2, 5, 4), (4, 5, 4), 0.1281117],
 [(2, 5, 4), (2, 5, 2), 0.1760737],
 [(2, 5, 4), (2, 3, 2), 0.0213468],
 [(2, 5, 4), (0, 5, 2), 0.0427301],
 [(2, 5, 4), (0, 1, 2), 0.0213468],
 [(2, 3, 4), (4, 3, 4), 0.1281117],
 [(2, 3, 4), (2, 5, 4), 0.1922704],
 [(2, 3, 4), (2, 3, 2), 0.1760737],
 [(2, 3, 4), (2, 1, 2), 0.0213468],
 [(2, 3, 4), (0, 5, 2), 0.0213468],
 [(2, 3, 4), (0, 3, 2), 0.0427301],
 [(2, 1, 4), (4, 1, 4), 0.1281117],
 [(2, 1, 4), (2, 5, 4), 0.1922704],
 [(2, 1, 4), (2, 5, 2), 0.0213468],
 [(2, 1, 4), (2, 3, 4), 0.1922704],
 [(2, 1, 4), (2, 1, 2), 0.1760737],
 [(2, 1, 4), (0, 3, 2), 0.0213468],
 [(2, 1, 4), (0, 1, 2), 0.0427301],
 [(0, 5, 4), (4, 5, 4), 0.1281117],
 [(0, 5, 4), (4, 5, 2), 0.0427301],
 [(0, 5, 4), (4, 1, 2), 0.0213468],
 [(0, 5, 4), (2, 5, 4), 0.1281117],
 [(0, 5, 4), (0, 5, 2), 0.1760737],
 [(0, 5, 4), (0, 3, 2), 0.0213468],
 [(0, 3, 4), (4, 5, 2), 0.0213468],
 [(0, 3, 4), (4, 3, 4), 0.1281117],
 [(0, 3, 4), (4, 3, 2), 0.0427301],
 [(0, 3, 4), (2, 3, 4), 0.1281117],
 [(0, 3, 4), (0, 5, 4), 0.1922704],
 [(0, 3, 4), (0, 3, 2), 0.1760737],
 [(0, 3, 4), (0, 1, 2), 0.0213468],
 [(0, 1, 4), (4, 3, 2), 0.0213468],
 [(0, 1, 4), (4, 1, 4), 0.1281117],
 [(0, 1, 4), (4, 1, 2), 0.0427301],
 [(0, 1, 4), (2, 1, 4), 0.1281117],
 [(0, 1, 4), (0, 5, 4), 0.1922704],
 [(0, 1, 4), (0, 5, 2), 0.0213468],
 [(0, 1, 4), (0, 3, 4), 0.1922704],
 [(0, 1, 4), (0, 1, 2), 0.1760737],
 [(4, 5, 2), (4, 5, 0), 0.1760737],
 [(4, 5, 2), (4, 3, 0), 0.0213468],
 [(4, 5, 2), (2, 5, 0), 0.0427301],
 [(4, 5, 2), (2, 1, 0), 0.0213468],
 [(4, 3, 2), (4, 5, 2), 0.1922704],
 [(4, 3, 2), (4, 3, 0), 0.1760737],
 [(4, 3, 2), (4, 1, 0), 0.0213468],
 [(4, 3, 2), (2, 5, 0), 0.0213468],
 [(4, 3, 2), (2, 3, 0), 0.0427301],
 [(4, 1, 2), (4, 5, 2), 0.1922704],
 [(4, 1, 2), (4, 5, 0), 0.0213468],
 [(4, 1, 2), (4, 3, 2), 0.1922704],
 [(4, 1, 2), (4, 1, 0), 0.1760737],
 [(4, 1, 2), (2, 3, 0), 0.0213468],
 [(4, 1, 2), (2, 1, 0), 0.0427301],
 [(2, 5, 2), (4, 5, 2), 0.1281117],
 [(2, 5, 2), (2, 5, 0), 0.1760737],
 [(2, 5, 2), (2, 3, 0), 0.0213468],
 [(2, 5, 2), (0, 5, 0), 0.0427301],
 [(2, 5, 2), (0, 1, 0), 0.0213468],
 [(2, 3, 2), (4, 3, 2), 0.1281117],
 [(2, 3, 2), (2, 5, 2), 0.1922704],
 [(2, 3, 2), (2, 3, 0), 0.1760737],
 [(2, 3, 2), (2, 1, 0), 0.0213468],
 [(2, 3, 2), (0, 5, 0), 0.0213468],
 [(2, 3, 2), (0, 3, 0), 0.0427301],
 [(2, 1, 2), (4, 1, 2), 0.1281117],
 [(2, 1, 2), (2, 5, 2), 0.1922704],
 [(2, 1, 2), (2, 5, 0), 0.0213468],
 [(2, 1, 2), (2, 3, 2), 0.1922704],
 [(2, 1, 2), (2, 1, 0), 0.1760737],
 [(2, 1, 2), (0, 3, 0), 0.0213468],
 [(2, 1, 2), (0, 1, 0), 0.0427301],
 [(0, 5, 2), (4, 5, 2), 0.1281117],
 [(0, 5, 2), (4, 5, 0), 0.0427301],
 [(0, 5, 2), (4, 1, 0), 0.0213468],
 [(0, 5, 2), (2, 5, 2), 0.1281117],
 [(0, 5, 2), (0, 5, 0), 0.1760737],
 [(0, 5, 2), (0, 3, 0), 0.0213468],
 [(0, 3, 2), (4, 5, 0), 0.0213468],
 [(0, 3, 2), (4, 3, 2), 0.1281117],
 [(0, 3, 2), (4, 3, 0), 0.0427301],
 [(0, 3, 2), (2, 3, 2), 0.1281117],
 [(0, 3, 2), (0, 5, 2), 0.1922704],
 [(0, 3, 2), (0, 3, 0), 0.1760737],
 [(0, 3, 2), (0, 1, 0), 0.0213468],
 [(0, 1, 2), (4, 3, 0), 0.0213468],
 [(0, 1, 2), (4, 1, 2), 0.1281117],
 [(0, 1, 2), (4, 1, 0), 0.0427301],
 [(0, 1, 2), (2, 1, 2), 0.1281117],
 [(0, 1, 2), (0, 5, 2), 0.1922704],
 [(0, 1, 2), (0, 5, 0), 0.0213468],
 [(0, 1, 2), (0, 3, 2), 0.1922704],
 [(0, 1, 2), (0, 1, 0), 0.1760737],
 [(4, 3, 0), (4, 5, 0), 0.0960532],
 [(4, 1, 0), (4, 5, 0), 0.0960532],
 [(4, 1, 0), (4, 3, 0), 0.0960532],
 [(2, 5, 0), (4, 5, 0), 0.0640012],
 [(2, 3, 0), (4, 3, 0), 0.0640012],
 [(2, 3, 0), (2, 5, 0), 0.0960532],
 [(2, 1, 0), (4, 1, 0), 0.0640012],
 [(2, 1, 0), (2, 5, 0), 0.0960532],
 [(2, 1, 0), (2, 3, 0), 0.0960532],
 [(0, 5, 0), (4, 5, 0), 0.0640012],
 [(0, 5, 0), (2, 5, 0), 0.0640012],
 [(0, 3, 0), (4, 3, 0), 0.0640012],
 [(0, 3, 0), (2, 3, 0), 0.0640012],
 [(0, 3, 0), (0, 5, 0), 0.0960532],
 [(0, 1, 0), (4, 1, 0), 0.0640012],
 [(0, 1, 0), (2, 1, 0), 0.0640012],
 [(0, 1, 0), (0, 5, 0), 0.0960532],
 [(0, 1, 0), (0, 3, 0), 0.0960532]
]


==> non-cyclic.txt <==
[
 [(4, 3, 12), (4, 3, 10), 0.1920499],
 [(4, 3, 12), (4, 1, 10), 0.0213650],
 [(4, 3, 12), (4, 5, 12), 0.2402681],
 [(4, 3, 12), (2, 3, 10), 0.0426811],
 [(4, 1, 12), (4, 3, 12), 0.1867471],
 [(4, 1, 12), (4, 1, 10), 0.1920499],
 [(4, 1, 12), (4, -1, 12), 0.2135253],
 [(4, 1, 12), (2, 3, 10), 0.0213650],
 [(4, 1, 12), (2, 1, 10), 0.0426811],
 [(2, 3, 12), (4, 3, 12), 0.1282210],
 [(2, 3, 12), (2, 3, 10), 0.1762239],
 [(2, 3, 12), (2, 1, 10), 0.0213650],
 [(2, 3, 12), (2, 5, 12), 0.2456125],
 [(2, 3, 12), (0, 3, 10), 0.0426811],
 [(2, 1, 12), (4, 1, 12), 0.1282210],
 [(2, 1, 12), (2, 3, 12), 0.1920499],
 [(2, 1, 12), (2, 1, 10), 0.1762239],
 [(2, 1, 12), (2, -1, 12), 0.2456125],
 [(2, 1, 12), (0, 3, 10), 0.0213650],
 [(2, 1, 12), (0, 1, 10), 0.0426811],
 [(0, 3, 12), (2, 3, 12), 0.1282210],
 [(0, 3, 12), (0, 3, 10), 0.1920499],
 [(0, 3, 12), (0, 1, 10), 0.0213650],
 [(0, 3, 12), (0, 5, 12), 0.2135253],
 [(0, 1, 12), (2, 1, 12), 0.1282210],
 [(0, 1, 12), (0, 3, 12), 0.1867471],
 [(0, 1, 12), (0, 1, 10), 0.1920499],
 [(0, 1, 12), (0, -1, 12), 0.2402681],
 [(4, 3, 10), (4, 3, 8), 0.1920499],
 [(4, 3, 10), (4, 1, 8), 0.0213650],
 [(4, 3, 10), (4, 5, 10), 0.2402681],
 [(4, 3, 10), (2, 3, 8), 0.0426811],
 [(4, 1, 10), (4, 3, 10), 0.1867471],
 [(4, 1, 10), (4, 1, 8), 0.1920499],
 [(4, 1, 10), (4, -1, 10), 0.2135253],
 [(4, 1, 10), (2, 3, 8), 0.0213650],
 [(4, 1, 10), (2, 1, 8), 0.0426811],
 [(2, 3, 10), (4, 3, 10), 0.1282210],
 [(2, 3, 10), (2, 3, 8), 0.1762239],
 [(2, 3, 10), (2, 1, 8), 0.0213650],
 [(2, 3, 10), (2, 5, 10), 0.2456125],
 [(2, 3, 10), (0, 3, 8), 0.0426811],
 [(2, 1, 10), (4, 1, 10), 0.1282210],
 [(2, 1, 10), (2, 3, 10), 0.1920499],
 [(2, 1, 10), (2, 1, 8), 0.1762239],
 [(2, 1, 10), (2, -1, 10), 0.2456125],
 [(2, 1, 10), (0, 3, 8), 0.0213650],
 [(2, 1, 10), (0, 1, 8), 0.0426811],
 [(0, 3, 10), (2, 3, 10), 0.1282210],
 [(0, 3, 10), (0, 3, 8), 0.1920499],
 [(0, 3, 10), (0, 1, 8), 0.0213650],
 [(0, 3, 10), (0, 5, 10), 0.2135253],
 [(0, 1, 10), (2, 1, 10), 0.1282210],
 [(0, 1, 10), (0, 3, 10), 0.1867471],
 [(0, 1, 10), (0, 1, 8), 0.1920499],
 [(0, 1, 10), (0, -1, 10), 0.2402681],
 [(4, 3, 8), (4, 3, 6), 0.1920499],
 [(4, 3, 8), (4, 1, 6), 0.0213650],
 [(4, 3, 8), (4, 5, 8), 0.2402681],
 [(4, 3, 8), (2, 3, 6), 0.0426811],
 [(4, 1, 8), (4, 3, 8), 0.1867471],
 [(4, 1, 8), (4, 1, 6), 0.1920499],
 [(4, 1, 8), (4, -1, 8), 0.2135253],
 [(4, 1, 8), (2, 3, 6), 0.0213650],
 [(4, 1, 8), (2, 1, 6), 0.0426811],
 [(2, 3, 8), (4, 3, 8), 0.1282210],
 [(2, 3, 8), (2, 3, 6), 0.1762239],
 [(2, 3, 8), (2, 1, 6), 0.0213650],
 [(2, 3, 8), (2, 5, 8), 0.2456125],
 [(2, 3, 8), (0, 3, 6), 0.0426811],
 [(2, 1, 8), (4, 1, 8), 0.1282210],
 [(2, 1, 8), (2, 3, 8), 0.1920499],
 [(2, 1, 8), (2, 1, 6), 0.1762239],
 [(2, 1, 8), (2, -1, 8), 0.2456125],
 [(2, 1, 8), (0, 3, 6), 0.0213650],
 [(2, 1, 8), (0, 1, 6), 0.0426811],
 [(0, 3, 8), (2, 3, 8), 0.1282210],
 [(0, 3, 8), (0, 3, 6), 0.1920499],
 [(0, 3, 8), (0, 1, 6), 0.0213650],
 [(0, 3, 8), (0, 5, 8), 0.2135253],
 [(0, 1, 8), (2, 1, 8), 0.1282210],
 [(0, 1, 8), (0, 3, 8), 0.1867471],
 [(0, 1, 8), (0, 1, 6), 0.1920499],
 [(0, 1, 8), (0, -1, 8), 0.2402681],
 [(4, 3, 6), (4, 3, 4), 0.1920499],
 [(4, 3, 6), (4, 1, 4), 0.0213650],
 [(4, 3, 6), (4, 5, 6), 0.2402681],
 [(4, 3, 6), (2, 3, 4), 0.0426811],
 [(4, 1, 6), (4, 3, 6), 0.1867471],
 [(4, 1, 6), (4, 1, 4), 0.1920499],
 [(4, 1, 6), (4, -1, 6), 0.2135253],
 [(4, 1, 6), (2, 3, 4), 0.0213650],
 [(4, 1, 6), (2, 1, 4), 0.0426811],
 [(2, 3, 6), (4, 3, 6), 0.1282210],
 [(2, 3, 6), (2, 3, 4), 0.1762239],
 [(2, 3, 6), (2, 1, 4), 0.0213650],
 [(2, 3, 6), (2, 5, 6), 0.2456125],
 [(2, 3, 6), (0, 3, 4), 0.0426811],
 [(2, 1, 6), (4, 1, 6), 0.1282210],
 [(2, 1, 6), (2, 3, 6), 0.1920499],
 [(2, 1, 6), (2, 1, 4), 0.1762239],
 [(2, 1, 6), (2, -1, 6), 0.2456125],
 [(2, 1, 6), (0, 3, 4), 0.0213650],
 [(2, 1, 6), (0, 1, 4), 0.0426811],
 [(0, 3, 6), (2, 3, 6), 0.1282210],
 [(0, 3, 6), (0, 3, 4), 0.1920499],
 [(0, 3, 6), (0, 1, 4), 0.0213650],
 [(0, 3, 6), (0, 5, 6), 0.2135253],
 [(0, 1, 6), (2, 1, 6), 0.1282210],
 [(0, 1, 6), (0, 3, 6), 0.1867471],
 [(0, 1, 6), (0, 1, 4), 0.1920499],
 [(0, 1, 6), (0, -1, 6), 0.2402681],
 [(4, 3, 4), (4, 3, 2), 0.1920499],
 [(4, 3, 4), (4, 1, 2), 0.0213650],
 [(4, 3, 4), (4, 5, 4), 0.2402681],
 [(4, 3, 4), (2, 3, 2), 0.0426811],
 [(4, 1, 4), (4, 3, 4), 0.1867471],
 [(4, 1, 4), (4, 1, 2), 0.1920499],
 [(4, 1, 4), (4, -1, 4), 0.2135253],
 [(4, 1, 4), (2, 3, 2), 0.0213650],
 [(4, 1, 4), (2, 1, 2), 0.0426811],
 [(2, 3, 4), (4, 3, 4), 0.1282210],
 [(2, 3, 4), (2, 3, 2), 0.1762239],
 [(2, 3, 4), (2, 1, 2), 0.0213650],
 [(2, 3, 4), (2, 5, 4), 0.2456125],
 [(2, 3, 4), (0, 3, 2), 0.0426811],
 [(2, 1, 4), (4, 1, 4), 0.1282210],
 [(2, 1, 4), (2, 3, 4), 0.1920499],
 [(2, 1, 4), (2, 1, 2), 0.1762239],
 [(2, 1, 4), (2, -1, 4), 0.2456125],
 [(2, 1, 4), (0, 3, 2), 0.0213650],
 [(2, 1, 4), (0, 1, 2), 0.0426811],
 [(0, 3, 4), (2, 3, 4), 0.1282210],
 [(0, 3, 4), (0, 3, 2), 0.1920499],
 [(0, 3, 4), (0, 1, 2), 0.0213650],
 [(0, 3, 4), (0, 5, 4), 0.2135253],
 [(0, 1, 4), (2, 1, 4), 0.1282210],
 [(0, 1, 4), (0, 3, 4), 0.1867471],
 [(0, 1, 4), (0, 1, 2), 0.1920499],
 [(0, 1, 4), (0, -1, 4), 0.2402681],
 [(4, 3, 2), (4, 3, 0), 0.1920499],
 [(4, 3, 2), (4, 1, 0), 0.0213650],
 [(4, 3, 2), (4, 5, 2), 0.2402681],
 [(4, 3, 2), (2, 3, 0), 0.0426811],
 [(4, 1, 2), (4, 3, 2), 0.1867471],
 [(4, 1, 2), (4, 1, 0), 0.1920499],
 [(4, 1, 2), (4, -1, 2), 0.2135253],
 [(4, 1, 2), (2, 3, 0), 0.0213650],
 [(4, 1, 2), (2, 1, 0), 0.0426811],
 [(2, 3, 2), (4, 3, 2), 0.1282210],
 [(2, 3, 2), (2, 3, 0), 0.1762239],
 [(2, 3, 2), (2, 1, 0), 0.0213650],
 [(2, 3, 2), (2, 5, 2), 0.2456125],
 [(2, 3, 2), (0, 3, 0), 0.0426811],
 [(2, 1, 2), (4, 1, 2), 0.1282210],
 [(2, 1, 2), (2, 3, 2), 0.1920499],
 [(2, 1, 2), (2, 1, 0), 0.1762239],
 [(2, 1, 2), (2, -1, 2), 0.2456125],
 [(2, 1, 2), (0, 3, 0), 0.0213650],
 [(2, 1, 2), (0, 1, 0), 0.0426811],
 [(0, 3, 2), (2, 3, 2), 0.1282210],
 [(0, 3, 2), (0, 3, 0), 0.1920499],
 [(0, 3, 2), (0, 1, 0), 0.0213650],
 [(0, 3, 2), (0, 5, 2), 0.2135253],
 [(0, 1, 2), (2, 1, 2), 0.1282210],
 [(0, 1, 2), (0, 3, 2), 0.1867471],
 [(0, 1, 2), (0, 1, 0), 0.1920499],
 [(0, 1, 2), (0, -1, 2), 0.2402681],
 [(4, 3, 0), (4, 5, 0), 0.1174198],
 [(4, 1, 0), (4, 3, 0), 0.0907179],
 [(4, 1, 0), (4, -1, 0), 0.0907179],
 [(2, 3, 0), (4, 3, 0), 0.0640559],
 [(2, 3, 0), (2, 5, 0), 0.1227016],
 [(2, 1, 0), (4, 1, 0), 0.0640559],
 [(2, 1, 0), (2, 3, 0), 0.0961352],
 [(2, 1, 0), (2, -1, 0), 0.1227016],
 [(0, 3, 0), (2, 3, 0), 0.0640559],
 [(0, 3, 0), (0, 5, 0), 0.1227016],
 [(0, 1, 0), (2, 1, 0), 0.0640559],
 [(0, 1, 0), (0, 3, 0), 0.0961352],
 [(0, 1, 0), (0, -1, 0), 0.1227016]
]

